A Formal Language Approach to Explaining RNNs

This paper presents LEXR, a framework for explaining the decision making of recurrent neural networks (RNNs) using a formal description language called Linear Temporal Logic (LTL). LTL is the de facto standard for the specification of temporal properties in the context of formal verification and features many desirable properties that make the generated explanations easy for humans to interpret: it is a descriptive language, it has a variable-free syntax, and it can easily be translated into plain English. To generate explanations, LEXR follows the principle of counterexample-guided inductive synthesis and combines Valiant's probably approximately correct learning (PAC) with constraint solving. We prove that LEXR's explanations satisfy the PAC guarantee (provided the RNN can be described by LTL) and show empirically that these explanations are more accurate and easier-to-understand than the ones generated by recent algorithms that extract deterministic finite automata from RNNs.

==> csv/F-a-x-b.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,100.0,100.0,5.0,3.0,15.927977620884176,0.39127994721440784
2,100.0,100.0,5.0,3.0,15.948513196754872,0.391466087447388
3,100.0,100.0,5.0,3.0,15.902195660997652,0.39200986064471127
4,56.887558583107264,99.04325340599624,6.949318801089918,43.65286103542234,401.15065314139594,381.66802088220373
5,100.0,100.0,1.0,1.0,0.8404289043326675,0.2804479826497668
6,100.0,100.0,1.0,1.0,0.8465540271096674,0.2808011477655409
7,100.0,100.0,5.0,3.0,15.978324614026027,0.3907077099093798


==> csv/F-a.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,100.0,86.67428351309714,5.0,64.80431432973806,15.943926587126839,403.0370070901233
2,100.0,98.5357863501486,5.0,27.437685459940653,13.081573064320166,219.6453915855651
3,100.0,98.5334911242606,5.0,27.312130177514792,13.48348948306586,218.2094375861467
4,100.0,100.0,2.0,2.0,3.057201441742192,0.28530485127729194
5,100.0,99.0280305343501,5.0,33.44885496183206,12.10260382790602,291.6851093703554
6,100.0,100.0,5.0,2.0,8.302587092980831,0.41898770692080434
7,100.0,100.0,2.0,2.0,3.0559764871230493,0.28494280682512996
8,100.0,44.90149476831122,2.0,37.36472346786248,3.341276966046503,403.69613294786757
9,100.0,44.656903323263144,1.0,80.89123867069486,0.8512924250519167,403.39766900452963
10,100.0,44.65030973451366,1.0,80.90265486725664,0.855878304591221,403.40844593498207
11,100.0,100.0,2.0,2.0,3.0924678680833835,0.2852058319751818


==> csv/G-a-X-b.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,96.6967284768212,89.75205298013174,6.9960264900662255,268.53509933774836,220.60132780864538,148.1839537633176
2,100.0,55.89483443708587,1.0,35.21721854304636,0.871995821378089,291.10884914650825
3,100.0,56.173111111111204,2.0,52.51241830065359,3.431392231486202,400.6034748345419
4,98.34398956975228,79.14138200782276,6.1147327249022165,353.5736636245111,70.17751859281955,198.407837062025
5,98.50427461139896,73.61011658031103,6.089378238341969,527.7266839378239,60.16569514997265,316.8545244620254
6,100.0,55.9331835686775,1.0,34.646983311938385,0.8765343937243363,293.2115769983103
7,95.74006361323154,99.99979643765903,6.272264631043257,8.226463104325699,102.30166289035904,0.9222707939511947


==> csv/abp.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,51.41529411764697,98.56207843137305,4.583006535947712,140.27058823529413,278.73730851902684,44.30138784950855
2,63.99533505154624,85.747190721649,8.595360824742269,42.21005154639175,399.62347246260987,10.579810358199877
3,100.0,99.97000000000085,2.0,2.0,3.754680181644401,0.44572385628612676
4,100.0,99.97000000000085,1.0,4.0,0.9729073910514764,1.3754583343130644
5,64.98882129277563,87.0714321926485,8.514575411913816,64.37262357414448,399.6490985498078,14.04051483961717
6,78.48003937007884,91.86450131233596,7.78740157480315,53.30446194225722,217.65357698480602,17.522210160265445
7,99.36384517766498,99.90156091370558,7.0444162436548226,2.3883248730964466,25.396067889813843,0.4142206211380547
8,97.09043256997454,98.79543256997458,7.124681933842239,13.87531806615776,53.03858084897048,4.498217097068864
9,87.1616071428572,94.10614795918367,7.510204081632653,34.952806122448976,148.60536864856067,10.103664261650065
10,96.685331632653,98.39063775510203,8.053571428571429,14.676020408163266,39.125004834970646,4.138237596166377


==> csv/bp.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,100.0,83.77746153846158,1.0,51.473076923076924,0.9006288922750033,402.572201187794
2,55.76665369649815,99.68112840466942,7.494163424124514,45.29961089494164,401.15815235297504,101.79714438794652
3,100.0,83.40503906250002,1.0,49.96875,0.9103285865858197,388.81161053013057
4,100.0,86.20339552238809,2.0,45.28731343283582,3.540950208457548,392.36927527189255
5,55.2758302583026,99.79830258302584,7.96309963099631,51.40959409594096,401.1635565502617,83.58583998416182
6,54.6538078291815,99.84416370106756,7.94661921708185,47.718861209964416,401.1634809241176,74.88075551952755
7,100.0,87.37589552238806,5.0,44.42910447761194,6.39579747506042,396.7081247879498
8,100.0,86.64385454545459,5.0,45.93454545454546,6.424143478220159,398.5775229428031
9,100.0,83.49387596899221,1.0,50.69767441860465,0.9051142256389293,394.5808473585188
10,100.0,83.84871698113207,1.0,50.550943396226415,0.9242427574013764,390.3400532470559
11,100.0,84.10195121951209,1.0,51.801393728223,0.9861277171543666,399.9720170547738
12,100.0,83.46770676691729,1.0,51.225563909774436,0.9102743415904224,394.90139739943623
13,54.96982456140355,99.78652631578943,7.96140350877193,52.26315789473684,401.16335063817206,58.6305351951666
14,100.0,87.50544169611305,5.0,44.64310954063604,6.530379525343015,394.51225232993755


==> csv/email.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,83.13458333333331,89.56552631578947,2.616228070175439,138.44956140350877,125.58113091033802,64.03082587844447
2,92.88661252900314,92.68814385150905,1.8120649651972158,77.00696055684455,65.03352496021031,34.6049855756649
3,60.155878220140416,82.69999999999995,3.8875878220140514,214.02576112412177,233.38912353247613,87.83648011667667
4,66.54060267857169,76.85089285714318,3.1919642857142856,305.35714285714283,177.82511614422714,134.7372611047966
5,64.6448723897914,80.11624129930426,3.1740139211136893,269.8909512761021,176.44600998553213,120.14737898954935
6,96.02009334889145,97.01666277712957,1.3150525087514586,40.49708284714119,26.175084617340996,18.17475471891628
7,71.8772522522523,82.36376126126132,2.6644144144144146,256.34684684684686,134.34748377671113,117.20448364438238
8,68.03207762557106,80.49335616438384,2.8493150684931505,274.10730593607303,149.88321798686025,126.91258677391157
9,56.01949425287345,88.30754022988526,4.744827586206896,339.7080459770115,299.03898194630943,146.1759164114108
10,99.96795348837209,100.0,1.013953488372093,1.0,1.8827316644579866,0.3762077447979949
11,100.0,99.99314685314685,1.0,1.0396270396270397,0.9432543307751209,0.3788867835954075
12,100.0,99.96564102564102,1.0,1.0326340326340326,0.9626011759529025,0.3785895951144345
13,100.0,100.0,1.0,1.0,0.9933339056761369,0.3734149290167767
14,55.957286652078615,92.20288840262604,5.326039387308534,457.5404814004376,347.73215584577565,199.76294552366895
15,56.49687224669609,80.734295154185,3.6299559471365637,267.39867841409693,207.2320009296686,124.00505945335927
16,68.63657777777784,81.9776666666667,2.848888888888889,245.44444444444446,148.5844910001755,107.79113708072238
17,89.83812917594736,91.16895322939958,2.0,92.21826280623608,78.5011703458289,40.80828281022393
18,100.0,100.0,1.0,1.0,0.9536413431167603,0.3756998735004001
19,81.40736596736599,91.21142191142194,2.6573426573426575,107.87412587412588,129.70050586075772,50.156278912004055


==> csv/parenthesis.csv <==
query-no,accuracy-LTL,accuracy-DFA,size-LTL,size-DFA,time-LTL,time-DFA
1,100,83.04753165,1,51.63924051,0.915802474,404.0906462
2,56.08788462,99.68076923,7.5,47.88461538,401.1562608,96.99701055
3,100,83.63409091,1,50.65584416,0.929410705,391.5806507
4,100,86.18940828,2,44.85798817,3.636557314,394.8379009
5,54.53089385,99.84608939,7.932960894,43.9273743,401.1634483,84.51760092
6,100,86.40522727,5,46.28409091,6.524530877,399.8475019
7,100,83.44961783,1,51.1656051,0.920757831,401.4243082
8,100,82.79140244,1,50.43292683,0.947916844,389.2709412
9,100,83.89923497,1,52.04918033,1.033731609,397.6569727
10,100,83.52095808,1,51.52694611,0.928695149,396.6832308
11,55.07413408,99.80575419,7.966480447,58.66480447,401.1634677,66.44434888
12,100,87.52430168,5,44.89944134,6.66748128,397.6202745

